Photon-Flooded Single-Photon 3D Cameras

Single photon avalanche diodes (SPADs) are starting to play a pivotal role in the development of photon-efficient, long-range LiDAR systems. However, due to non-linearities in their image formation model, a high photon flux (e.g., due to strong sunlight) leads to distortion of the incident temporal waveform, and potentially, large depth errors. Operating SPADs in low flux regimes can mitigate these distortions, but, often requires attenuating the signal and thus, results in low signal-to-noise ratio. In this paper, we address the following basic question: what is the optimal photon flux that a SPAD-based LiDAR should be operated in? We derive a closed form expression for the optimal flux, which is quasi-depth-invariant, and depends on the ambient light strength. The optimal flux is lower than what a SPAD typically measures in real world scenarios, but surprisingly, considerably higher than what is conventionally suggested for avoiding distortions. We propose a simple, adaptive approach for achieving the optimal flux by attenuating incident flux based on an estimate of ambient light strength. Using extensive simulations and a hardware prototype, we show that the optimal flux criterion holds for several depth estimators, under a wide range of illumination conditions.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> rebuttal_notes.txt <==
Reviewer #3

Please clarify the following:
1. The manuscript does not explain how attenuation can be achieved, or is achieved in the experiments. This is an important point omitted by the authors (I believe it can be achieved by aperture stops)

Add ND-filter/aperture stops/QE-modulation in one more place, maybe in introduction

2. Lines 341-344 seem unjust. I believe the comparison with [14] are not shown for the same reason. With the model used in [14], even without attenuation, I believe the depth errors might be smaller for [14] as [14] exploits SPAD’s jitter for sub bin width depth measurement

[14] is different from our paper. Their reconstruction method can be used in conjunction with our attenuation method. And they consider only source-light pile-up, and their method alone won't work in high ambient light. Reword lines 164-165.

3. Equation 10 does not seem to be a good optimal criterion. It does not involve depth error anywhere. Moreover, it simply maximizes p_lastbin (as pileup pushes photons to the front of transient), which is easy to optimize criterion and hence could have been chosen as the optimality criterion. Line 525 Is also not clear (why is BRC uniform?)

We will rewrite the text around Eq. (10), maybe include a theorem to clarify how we arrive at the optimality criterion so that it doesn't appear trivial. Fix the "uniform/flat" BRC wording. What we really mean is less skewed than the BRC with high pile-up.
Also add discussion on the error metric used in theoretical analysis (l0) and simulations and experiments (l2).

4. Line 559-561 are deceptive. Gamma_opt is invariant to scene depths as the design chosen is independent of scene depth.
Supplement fix derivation - we are choosing a single Upsilon for all depths - this is by design. We can say somewhere that we can derive a depth dependent optimal flux criterion, but that will not be practically usable.

5. lines 687-742 are abrupt and are completely incoherent with the rest of the paper. Consider removing (Also corresponding result figure)

* Better explain why we are including the DNN comparison.

6. Line 752-755 are unnecessary and only adds to confusion. The results are few [cm]s deep and I believe PSD is only used to calibration.

* Clarify that we place our object at 15 m away (using PSD delay, not physically). Also mention that we cycle through the full 30 m depth range in single pixel experiments by cycling through the delayer's delay values because the lab is space constrained.

7. Figure 10 raises important point about non-uniform ambient illumination. How ambient-adaptive attenuation is achieved should be part of main text (not supplemental). Also, how did authors realize per pixel ambient attenuation experimentally?

* We did multiple scans and stitched the results together, pixelwise or patchwise. In practice one can imagine a programmable ND filter array, or programmable SPAD bias voltage etc.

8. Section 8 (lines 842-845) are not accurate. BRC is a proxy for p_i (as r_i is mostly assumed constant) and the manuscript mentions that, at optimality, there is pile up and hence, p_i cannot be uniform and BRC cannot be uniform. If not, please clarify

* What we really mean is less skewed. Remove lines 522-525, or at least refer to Fig 4 a-b to better explain what we mean by less skewed BRC.


Reviewer #1

I don't see any major weaknesses in this work. The only concern I have is that actually 3 very related arxiv papers have appeared earlier in 2018:

1. Pediredla et al. "Signal Processing Based Pile-up Compensation for Gated Single-Photon Avalanche Diodes", arxiv June 2018
2. Rapp et al. "Dead Time Compensation for High-Flux Ranging", arxiv October 2018
3. Heide et al. "Sub-picosecond photon-efficient 3D imaging using single-photon sensors", June 2018

While the 3rd one is cited (reference should probably be updated to the Scientific Reports paper published after the CVPR deadline), the other two are not. I think the focus and contributions of this work are mostly different from those papers, except that Heide et al. actually also derive an optimal flux regime, which is slightly mis-represented in the submitted manuscript. 

* cite all 3 papers
* Say that Heide et al do not derive the optimality criterion. They observed that there is some optimal level, but they only consider low ambient flux. We derive it rigorously, for high ambient flux case.

Reviewer #2
The paper seeks to answer the question of how to optimally set this ratio.
* This is not correct. Filtering keeps SBR constant. Amount of pile-up does not depend on the ratio, it depends on the total light hitting the SPAD, ambient plus signal.

--------------------------------------
Presentation and claims of contributions

In some parts of the paper, it is not clear whether what is presented is background (i.e., results known from prior work), or new contributions of the paper.

This happens in Sections 3 and 4.1. The probabilistic image formation model presented in Section 3 (specially Eqs 3-4) has been known since (at least) the paper by Coates [7]. The estimator shown in Section 4.1 (Eq 6) is also known from Coates.

I would suggest the following changes, to make this clearer:
1) Rename Section 3 into "Background on SPAD Image Formation" or similar.
2) Emphasize at the start of this section that the section will be discussing background material on image formation in SPADs, mostly taken from [7].
3) Move 4.1 to the end of Section 3, so that it is included with the background material. I'd argue this section works better as a 3.2 instead of a 4.1 even conceptually, given that Eq 6 it is not restricted to pile-up from ambient light but applies to all sources of pile-up.

* Say "Background" in the section title. Emphasize that the model is not the main contribution of our paper.

I also wanted to mention that there is a recent arXiv paper:

Pediredla et al., "Signal Processing Based Pile-up Compensation for Gated Single-Photon Avalanche Diodes," 2018

The arXiv paper includes proofs that the Coates' estimator in Eq 6 is unbiased and is the maximum-likelihood estimate (MLE) for the Coates' model in Eq 3, as well as a proof and discussion about its optimality characteristics (when it achieves the Cramer-Rao bound). The MLE and unbiasedness proofs relate to what looks like a claimed contribution in this CVPR submission, namely in lines 376-377 and in sections S.1.1-S.1.2 of the supplement.

I understand that CVPR policy is not to require citing arXiv work. But given that the authors are already meticulous enough to include other arXiv pre-prints (e.g., [14]); given how relevant this arXiv work is; and given that the MLE and unbiasedness proofs are secondary to the main contributions of this paper; I would encourage the authors to:
1) Cite the paper in their literature.
2) Include it in the above "Background" section I suggested.
3) Weaken the claims about the MLE and unbiasedness derivations, stating that these are not new contributions, point towards the above prior work, and mention that the proofs are reproduced for convenience/completeness.

* We'll cite this paper along with Coates since that is not our main contribution.


--------------------------------------
Unclear optimality conditions

There are two places where the paper refers to best/optimal quantities, and it is not clear how exactly optimality is defined.

To clarify all this confusion, I would recommend that you simply edit line 376-377 to say that Eq 6 is "the maximum-likelihood estimator of r_i, and also unbiased." Everyone with some background in statistics knows the properties of the MLE. Please see also my notes above regarding the novelty of the unbiasedness and MLE proofs.

* Remove "best" and instead just say that the estimator is the MLE and hence has all the nice properties of an MLE.

-- The second, most serious instance of this problem is in Section 5. Eq 10, which is the key technical contribution of the paper, is meant to provide the "optimal" attenuation. But, once again, it is not clear what "optimal" means.

I was originally expecting optimality to mean that this attenuation minimizes the mean-squared depth error. Then I noticed lines 508-509, which say that this attenuation is optimal in the sense that it minimizes the "mean depth error" (presumably L1 depth error).

However, looking at the supplement, neither of these appears to be the case. As discussed in S.2, the attenuator is optimal in the sense that it minimizes an upper bound on the probability that the Coates' estimator produces the incorrect depth.

This, I would argue, is a weak notion of optimality (a form of approximate optimizer of L0 depth error), both because of the approximation (an upper bound is minimized), and because the L0 error does not penalize magnitudes of errors: Both an enormous and a tiny error incur the same loss.

* We will rewrite the text around Eq. (10), maybe include a theorem to clarify how we arrive at the optimality criterion so that it doesn't appear trivial. Fix the "uniform/flat" BRC wording. What we really mean is less skewed than the BRC with high pile-up.
Also add discussion on the error metric used in theoretical analysis (l0) and simulations and experiments (l2). -> also addresses Reviewer #3's concerns.


I would encourage the authors to:
1) Remove line 508-509.
2) Explain clearly what is meant by "optimality" and "optimal depth estimation" (line 519). Perhaps this could be done by turning Eq 10 into a theorem, which states exactly the upper bound on the probability of incorrect depth, and the fact that the attenuation of Eq 10 minimizes that upper bound.
3) Include a discussion of issues with this notion of optimality, namely that it can allow for arbitrarily large errors, so long as those are rare; unlike optimality w.r.t. L2 error, which allows errors to occur everywhere but forces them to be very small.

* Consider rewriting the text around Eq. (10). Maybe include the theorem here, show upper bound, use that as the l0 optimality criterion, minimize it etc etc.


--------------------------------
Secondary suggestions

1) I would suggest making the inline equation in line 401 a separate equation (i.e., \begin{equation}...\end{equation}), as otherwise it is easy to miss. While reading the paper, I thought that the estimator of Eq 5 was being used till the end, and was confused.

* Fixed.

2) I would suggest citing:
Rapp et al., "Dead Time Compensation for High-Flux Ranging," arXiv 2018.
It would also be interesting to see experiments combining the optimal attenuation proposed in this CVPR paper with the depth estimator derived in the arXiv paper. The arXiv paper also claims that the Coates' model (Eq 3 in this CVPR paper) is "insufficient for the operating conditions and modern hardware currently available for TCSPC", and it would be worth seeing a discussion of that.

* Include a sentence in Future Work.

3) I would suggest citing the following works in the introduction when talking about SPAD-based transient imaging and NLOS imaging, as these are the first works that demonstrated these capabilities using SPADs:

Gariepy et al., "Single-photon sensitive light-in-fight imaging," Nature Communications 2015
Buttafava et al., "Non-line-of-sight imaging using a time-gated single photon avalanche diode," Optics Express 2015

* Cite these.


8. Comments to author. Include any comments that may be useful for revision but should not be considered in the paper decision.
Some typos:
-- Lines 466 and 467, replace "Eq." with "in Eq." in both cases.
-- Between the end of line 586 and the start of line 642, I think an "as in" is missing.
-- Reference [9] has one of the authors' name shown as just initials, "G.W." instead of "G. Wetzstein".

* Fixed.


==> todo.txt <==
Supplement todo:

- align equations
- make equations and text into complete sentences
- Supplementary Fig. and Supplementary Eq. references
- Check all figure captions
- S. Fig. 3 separate figures
- S. Fig. 5 caption


--- Figure 4: talk about part (c)

--- Remove the blur line indicating histogram in Figure 1.  - DONE

--- For "what you did" use past tense (eg. simulation and expt descriptions)


TODO

- Fix the ??? and XXX in the text

- IMPORTANT: Talk about non-idealities in the imaging model (jitter, non delta
  waveform, others?) in the results and simulations section (i.e., although our
  theoretical derivation assumes an ideal model, the results hold in practice
  where various non-idealities such as jitter, non-delta waveform, etc. exist).
  Also, perhaps talk about the non-delta waveform non-ideality in the discussion
  that it may be possible to optimize over non-delta waveforms as well (cite the
  arXiv paper).   - DONE

- have footnote in the image formation model - DONE
    
- have simulation details, say that we used non delta wave - DONE

- Fig 1: Perhaps show the pile-up right here in the histogram, along with ideal
  waveform, so that problem is shown right here. Say SPAD instead of sensor. :atul - DONE

- Emphasize the distortions in the caption of Figure 1.  - DONE

- caption polishing: mohit

- Fig 2: Pull the two halves apart horizontally: atul - DONE

- Fig 3, 4, 5, 7: Font size could be made a bit larger: anant

- There is not much to say about Fig. 7 right now except that it validates Fig. 5. Perhaps replace with the 2D surface plot and talk about various intersections?

- Fig. 8: Maybe use a slightly smoothed histogram? Make the lines thicker; use
  maroon color, or some other pastel color. Use attenuation factor instead of
  filtering.: anant 

- Fig. 5 point out that invariance of optimal location to mu is only approximate, also add extreme filtering and no filtering lines

- In hardware experiments, mention that we only considered relatively low
  ambient flux levels becuase even with them, we were able to show significant
  pile-up

- Measure lux levels with ambient light for all scenes: atul - DONE

- RMSE numbers (approximate) for all hardware scenes: anant

- measure ground truth for blocks figure: anant

- Take RGB photos of all scenes. : atul - DONE

- Finish section 7: anant

- Finish writing supplement: anant

- add section to supplementary explaining that optimality expression is
  independent of mu even if !(mu << n lambda)

- Write a few sentences about comparisons with the 2003 paper, either in
  related work or after the theoretical result is derived. Include comparisons
  with the 2003 paper (depth dependence) in the supplementary material. Use stuff
  from document that Mohit wrote.  Have a footnote after we state optimal
  expression, saying that in related work people have done similar stuff but for
  range gating, and have a depth dependent expression. See supplementary for
  details.: anant

In hardware section, mention jitter, non ideal pulse, - Say that there is no indirect light (no interreflections or global illumination), turn it into future work (for general waveform estimation)
In discussion, say it is possible to account for these non-idealities, even though we didn't 


- Ensure that the nn based comparison are fair: clearly mention how training was done etc: anant

- Minimizing probability of error does not necessarily minimize the mean depth error?: anant
- Change filtering to attenuation: atul, anant

- Does the optimality expression depend on the number of cycles? Do we have some assumptions on that?, add couple of lines under implication of optimality, saying expression is independent but error is dependent, relative improvement is dependent though, maybe add figure in supplementary: anant

- Figure 5: Change f to $\Upsilon$
- Add more details to simulations (see red text)
- Maybe remove the second row of plots in Figure 5? Show one surface plot instead - more informative? Or point to supplementary for better visualization of error plots
 - Provide details about neural network training - maybe in supplementary - and say in the main paper that NN details are in supplementary.: anant
- Remove last column from Figure 6. Fit this into a single column. Call moderate ambient light as low ambient light: atul - DONE

- Refine figure captions - need some work. Mohit
- Remove second row from Figure 7. 

- Fig. 10 needs a better explanation to ensure it is relevant to the paper., remove it for now : anant

- Write limitations section. Mohit

- FINALIZE TITLE


----- Atul's minor hair-splitting nitpicking, only do at the end if there's time ----
%TODO fix hyphenated words
%TODO clear fluff words (unquantifiable adverbs and adjectives)
%TODO fix "that v/s which"
%TODO fix italics/bolds/underlines for emphasis consistently
%TODO give some real world numbers for these quantities B, Delta, etc for
%intuition

Add a line explaining depth estimation using Coates

Merge defn 1 and 2 in section 5 (only have defn 2)

Fig 4a can be removed, highlight minimum bin receptivity metric on curve
Add u shaped curve for metric vs tau in Fig 4, show circles indicating the 3 curves

Remove definition 1: anant




==> todo_CameraReady.txt <==
0) Perhaps use a more descriptive title --- Single Photon 3D Imaging in Bright Sunlight?

1) Comparisons with Heide et al. 
- Read the final reviews, and the paper again to carefully place ourselves wrt this. 
- Atul's comments: We need to do a better job clarifying what we mean by Heide's paper being a computational method whereas ours is optical. Perhaps we need to explicitly say that once your data is corrupted by pile-up the battle is already lost - no matter how sophisticated a computational algorithm you use further down the signal processing chain. We address the root of the problem by asking a fundamental question: What are the optimal acquisition schemes that mitigate pileup at the acquisition stage? Once this is answered, you can use whatever computational methods you like later for depth estimation.

At some point we abandoned the ambient v/s source pileup distinction and said pileup is pileup. However I think it is important to make that distinction too when clarifying our contributions vis a vis Heide. Heide operates with almost no ambient light. So the type of error they see are the slight negative offset (i.e. consistent underestimation) of scene depth at very bright scene points. This is typical of source induced pileup, known in optics literature at "range walk". However, the effect of extreme ambient light is worse --- the laser peak is buried in the exponentially decaying tail and the estimated depth is completely random!

Minor:
DONE - single photon -> single-photon
DONE - define TCSPC acronym before using

DONE - Anant: Indicate depth offset of 15 m in the colorbars of Figs 9 and 10. Also for supplementary figure 6.

Anant: If we end up getting space constrained, can we remove some BRC stuff (maybe even Figure 4)?  
